Structural Language Models of Code

We address the problem of any-code completion - generating a missing piece of source code in a given program without any restriction on the vocabulary or structure. We introduce a new approach to any-code completion that leverages the strict syntax of programming languages to model a code snippet as a tree - structural language modeling (SLM). SLM estimates the probability of the program's abstract syntax tree (AST) by decomposing it into a product of conditional probabilities over its nodes. We present a neural model that computes these conditional probabilities by considering all AST paths leading to a target node. Unlike previous techniques that have severely restricted the kinds of expressions that can be generated in this task, our approach can generate arbitrary code in any programming language. Our model significantly outperforms both seq2seq and a variety of structured approaches in generating Java and C# code. Our code, data, and trained models are available at http://github.com/tech-srl/slm-code-generation/ . An online demo is available at http://AnyCodeGen.org .

==> csharp_examples.txt <==
Groundtruth: years [ 0 ]
  @1 Prob. 0.055: ( years + SymbolUpper )
  @2 Prob. 0.047: ( years + SymbolLower )
  @3 Prob. 0.028: years [ builderSize ]
  @4 Prob. 0.015: ( years + builderSize )
  @5 Prob. 0.002: ( years + SymbolUpper + SymbolLower )

  file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Text\CopyrightInfo.cs :178
true_ref: EleAccExp(Nm(years),BracArgLst(Arg(IntExp(0)))) predicted at: 1, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['years', '0'], UNK-available: [], UNK-unavailable: []
hyps: 
	EleAccExp(Nm(years),BracArgLst(Arg(IntExp(0))))
	EleAccExp(Nm(years),BracArgLst(Arg(IntExp(1))))
	CalExp(SimMemAccExp(Nm(years),Nm(trim)),ArgLst())
	CalExp(SimMemAccExp(Nm(years),Nm(replace)),ArgLst(Arg(StrExp(<))))
	CalExp(SimMemAccExp(Nm(years),Nm(replace)),ArgLst(Arg(StrExp(.))))

------------------------------------------------------------------------------------------------------------------------------

Groundtruth: years [ i ]
  @1 Prob. 0.114: years [ i ]
  @2 Prob. 0.104: ( years + i )
  @3 Prob. 0.022: ( i + 1 )
  @4 Prob. 0.012: ( years * 397 )
  @5 Prob. 0.010: ( years * 4 )

  file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Text\CopyrightInfo.cs :184
true_ref: EleAccExp(Nm(years),BracArgLst(Arg(Nm(i)))) predicted at: 1, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['years', 'i'], UNK-available: [], UNK-unavailable: []
hyps: 
	EleAccExp(Nm(years),BracArgLst(Arg(Nm(i))))
	EleAccExp(Nm(years),BracArgLst(Arg(IntExp(0))))
	MinusExp(Nm(years),IntExp(1))
	EleAccExp(Nm(years),BracArgLst(Arg(PostIncExp(Nm(i)))))
	EleAccExp(Nm(years),BracArgLst(Arg(PreIncrementExpression(Nm(i)))))


------------------------------------------------------------------------------------------------------------------------------

Groundtruth: value . Trim ( )
  @1 Prob. 0.089: value + %UNK%
  @2 Prob. 0.048: value + maximumLength
  @3 Prob. 0.044: value . Substring ( 0 , maximumLength )
  @4 Prob. 0.003: value . Replace ( %UNK% , Copyright )
  @5 Prob. 0.002: value . Replace ( %UNK% , Heading )

  file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Text\HelpText.cs :638
true_ref: CalExp(SimMemAccExp(Nm(value),Nm(trim)),ArgLst()) predicted at: 2, tree predicted at: 2
environment UNKs: []
Known subtokens to predict: ['value', 'trim'], UNK-available: [], UNK-unavailable: []
hyps: 
	CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(IntExp(1))))
	CalExp(SimMemAccExp(Nm(value),Nm(trim)),ArgLst())
	CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(Nm(maximum,length))))
	CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(CalExp(SimMemAccExp(Nm(value),Nm(index,of)),ArgLst(Arg(CharLitExp(' ')))))))
	CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(CalExp(SimMemAccExp(Nm(value),Nm(index,of)),ArgLst(Arg(CharLitExp(/)))))))

	------------------------------------------------------------------------------------------------------------------------------

	Groundtruth: i < 0
  @1 Prob. 0.150: i == 0
  @2 Prob. 0.124: i == bound
  @3 Prob. 0.100: i < bound
  @4 Prob. 0.083: i > 0
  @5 Prob. 0.074: i >= 0

  file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Infrastructure\StringBuilderExtensions.cs :109
true_ref: LsExp(Nm(i),IntExp(0)) predicted at: 2, tree predicted at: 2
environment UNKs: []
Known subtokens to predict: ['i', '0'], UNK-available: [], UNK-unavailable: []
hyps: 
	EqExp(Nm(c),IntExp(0))
	LsExp(Nm(i),IntExp(0))
	LsExp(Nm(c),IntExp(0))
	GtExp(Nm(i),IntExp(0))
	EqExp(Nm(c),IntExp(1))

	------------------------------------------------------------------------------------------------------------------------------
	Groundtruth: n < 0
  @1 Prob. 0.252: n < 0
  @2 Prob. 0.171: n == 0
  @3 Prob. 0.127: n > 0
  @4 Prob. 0.077: n < 3
  @5 Prob. 0.073: n <= 0

  file://C:\iclr18_dataset\test_only\lean\Common\Securities\Future\FuturesExpiryUtilityFunctions.cs :34
true_ref: LsExp(Nm(n),IntExp(0)) predicted at: 1, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['n', '0'], UNK-available: [], UNK-unavailable: []
hyps: 
	LsExp(Nm(n),IntExp(0))
	EqExp(Nm(n),IntExp(0))
	GtExp(Nm(n),IntExp(0))
	LogOrExp(LsExp(Nm(n),IntExp(0)),LsExp(Nm(n),IntExp(0)))
	LogOrExp(LsExp(Nm(n),IntExp(0)),GtExp(Nm(n),IntExp(0)))

	------------------------------------------------------------------------------------------------------------------------------
Groundtruth: data != 0
  @1 Prob. 0.027: ! StrikeDefaultScaleExpanded
  @2 Prob. 0.021: data == StrikeDefaultScaleExpanded
  @3 Prob. 0.020: data == %UNK%
  @4 Prob. 0.018: data == 0
  @5 Prob. 0.018: data == StrikeScaleOffset
Groundtruth: fields [ 2 ]

file://C:\iclr18_dataset\test_only\lean\Common\SecurityIdentifier.cs :474
true_ref: NotEqualsExpression(Nm(data),IntExp(0)) predicted at: 3, tree predicted at: 3
environment UNKs: []
Known subtokens to predict: ['data', '0'], UNK-available: [], UNK-unavailable: []
hyps: 
	EqExp(Nm(data),IntExp(0))
	LogNotExp(Nm(data))
	NotEqualsExpression(Nm(data),IntExp(0))
	EqExp(Nm(data),IntExp(10))
	EqExp(Nm(data),CharLitExp(' '))
------------------------------------------------------------------------------------------------------------------------------

Groundtruth: path . Substring ( dot + 1 )
  @1 Prob. 0.220: path [ dot ]
  @2 Prob. 0.073: path . Substring ( i )
  @3 Prob. 0.023: path . Substring ( 0 , dot )
  @4 Prob. 0.014: path . Substring ( i , dot )
  @5 Prob. 0.005: path . Replace ( %UNK% , %UNK% )

file://C:\iclr18_dataset\test_only\lean\Configuration\Config.cs :329
true_ref: CalExp(SimMemAccExp(Nm(path),Nm(substring)),ArgLst(Arg(PlusExp(Nm(dot),IntExp(1))))) predicted at: 3, tree predicted at: 3
environment UNKs: ['environments', '.environments.']
Known subtokens to predict: ['path', 'dot', 'substring', '1'], UNK-available: [], UNK-unavailable: []
hyps: 
	CalExp(SimMemAccExp(Nm(path),Nm(substring)),ArgLst(Arg(Nm(dot))))
	CalExp(SimMemAccExp(Nm(path),Nm(substring)),ArgLst(Arg(IntExp(0))))
	CalExp(SimMemAccExp(Nm(path),Nm(substring)),ArgLst(Arg(PlusExp(Nm(dot),IntExp(1)))))
	CalExp(SimMemAccExp(Nm(path),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(Nm(dot))))
	CalExp(SimMemAccExp(Nm(path),Nm(substring)),ArgLst(Arg(PlusExp(Nm(dot),IntExp(1))),Arg(Nm(dot))))

------------------------------------------------------------------------------------------------------------------------------
Groundtruth: groupIndex == groupSize
  @1 Prob. 0.184: groupIndex == 0
  @2 Prob. 0.131: groupIndex == 1
  @3 Prob. 0.127: groupIndex == groupSize
  @4 Prob. 0.047: groupIndex == - 1
  @5 Prob. 0.046: groupIndex > 0

file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Infrastructure\EnumerableExtensions`1.cs :57
true_ref: EqExp(Nm(group,index),Nm(group,size)) predicted at: 4, tree predicted at: 4
environment UNKs: []
Known subtokens to predict: ['group', 'size', 'index'], UNK-available: [], UNK-unavailable: []
hyps: 
	GtEqExp(Nm(group,index),IntExp(0))
	LogNotExp(Nm(group,index))
	EqExp(Nm(group,index),IntExp(0))
	EqExp(Nm(group,index),Nm(group,size))
	GtExp(Nm(group,index),IntExp(0))
------------------------------------------------------------------------------------------------------------------------------
Groundtruth: Source . GetHashCode ( )
  @1 Prob. 0.969: Source . GetHashCode ( )
  @2 Prob. 0.003: Source . GetHashCode ( ) . GetHashCode ( )
  @3 Prob. 0.001: Source . StartsWith ( %UNK% ) . GetHashCode ( )
  @4 Prob. 0.001: Source . IndexOf ( %UNK% )
  @5 Prob. 0.001: Source + %UNK% . GetHashCode ( )

file://C:\iclr18_dataset\test_only\lean\Common\Data\SubscriptionDataSource.cs :104
true_ref: CalExp(SimMemAccExp(Nm(source),Nm(get,hash,code)),ArgLst()) predicted at: 1, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['source', 'code', 'hash', 'get'], UNK-available: [], UNK-unavailable: []
hyps: 
	CalExp(SimMemAccExp(Nm(source),Nm(get,hash,code)),ArgLst())
	CalExp(SimMemAccExp(Nm(source,name),Nm(get,hash,code)),ArgLst())
	CalExp(SimMemAccExp(Nm(source,id),Nm(get,hash,code)),ArgLst())
	CalExp(SimMemAccExp(Nm(source,key,name),Nm(get,hash,code)),ArgLst())
	LogNotExp(Nm(code))

------------------------------------------------------------------------------------------------------------------------------
line 4874 in ours_best.txt

Groundtruth: count < 0
  @1 Prob. 0.126: count == %UNK%
  @2 Prob. 0.069: count == Multiple
  @3 Prob. 0.042: count == 0
  @4 Prob. 0.029: count == Single
  @5 Prob. 0.026: count == ""

  file://C:\iclr18_dataset\test_only\humanizer\src\Humanizer\Localisation\ResourceKeys.Common.cs :14
true_ref: LsExp(Nm(count),IntExp(0)) predicted at: 2, tree predicted at: 2
environment UNKs: []
Known subtokens to predict: ['count', '0'], UNK-available: [], UNK-unavailable: []
hyps: 
	EqExp(Nm(count),IntExp(0))
	LsExp(Nm(count),IntExp(0))
	LogOrExp(LsExp(Nm(count),IntExp(0)),GtExp(Nm(count),IntExp(59)))
	LogOrExp(LsExp(Nm(count),IntExp(0)),ParenExp(GtExp(Nm(count),IntExp(59))))
	LogOrExp(LsExp(Nm(count),IntExp(0)),ParenExp(GtExp(Nm(count),Nm(h))))

------------------------------------------------------------------------------------------------------------------------------

Groundtruth: days > 0
  @1 Prob. 0.249: days == 0
  @2 Prob. 0.072: days == - 1
  @3 Prob. 0.057: days < 0
  @4 Prob. 0.041: days >= 0
  @5 Prob. 0.027: days == seconds


file://C:\iclr18_dataset\test_only\humanizer\src\Humanizer\DateTimeHumanizeStrategy\DateTimeHumanizeAlgorithms.cs :51
true_ref: GtExp(Nm(days),IntExp(0)) predicted at: 3, tree predicted at: 3
environment UNKs: ['humanize', '365', 'tense', '366']
Known subtokens to predict: ['days', '0'], UNK-available: [], UNK-unavailable: []
hyps: 
	EqExp(Nm(days),IntExp(0))
	LsEqExp(Nm(days),IntExp(0))
	GtExp(Nm(days),IntExp(0))
	LogNotExp(Nm(max))
	LogAndExp(LsEqExp(Nm(days),Nm(precision)),Nm(max,base,precision))
------------------------------------------------------------------------------------------------------------------------------

Groundtruth: word . Substring ( 1 )
  @1 Prob. 0.156: word . CombineWith ( %UNK% )
  @2 Prob. 0.035: word + %UNK%
  @3 Prob. 0.022: word . Replace ( %UNK% , %UNK% )
  @4 Prob. 0.018: word [ 1 ]
  @5 Prob. 0.004: word . Replace ( %UNK% , %UNK% )

  file://C:\iclr18_dataset\test_only\humanizer\src\Humanizer\InflectorExtensions.cs :84
true_ref: CalExp(SimMemAccExp(Nm(word),Nm(substring)),ArgLst(Arg(IntExp(1)))) predicted at: 3, tree predicted at: 1
environment UNKs: ['camelize', 'pascalize']
Known subtokens to predict: ['word', 'substring', '1'], UNK-available: [], UNK-unavailable: []
hyps: 
	CalExp(SimMemAccExp(Nm(input),Nm(substring)),ArgLst(Arg(IntExp(1))))
	CalExp(SimMemAccExp(Nm(input),Nm(substring)),ArgLst(Arg(Nm(word))))
	CalExp(SimMemAccExp(Nm(word),Nm(substring)),ArgLst(Arg(IntExp(1))))
	CalExp(SimMemAccExp(Nm(input),Nm(substring)),ArgLst(Arg(CalExp(SimMemAccExp(Nm(word),Nm(last,index,of)),ArgLst(Arg(CharLitExp(/)))))))
	CalExp(SimMemAccExp(Nm(input),Nm(substring)),ArgLst(Arg(PlusExp(CalExp(SimMemAccExp(Nm(input),Nm(last,index,of)),ArgLst(Arg(CharLitExp(.)))),IntExp(1)))))
------------------------------------------------------------------------------------------------------------------------------

file://C:\iclr18_dataset\test_only\lean\Common\Data\DynamicData.cs :48
true_ref: CalExp(SimMemAccExp(Nm(name),Nm(to,lower)),ArgLst()) predicted at: 4, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['to', 'lower', 'name'], UNK-available: [], UNK-unavailable: []
hyps: 
	CalExp(SimMemAccExp(Nm(name),Nm(trim)),ArgLst())
	CalExp(SimMemAccExp(Nm(name),Nm(get,value)),ArgLst())
	CalExp(SimMemAccExp(Nm(name),Nm(has,value)),ArgLst())
	CalExp(SimMemAccExp(Nm(name),Nm(to,lower)),ArgLst())
	CalExp(SimMemAccExp(Nm(name),Nm(replace)),ArgLst(Arg(StrExp(<))))

Groundtruth: name . ToLower ( )
  @1 Prob. 0.106: name . Trim ( )
  @2 Prob. 0.071: name + %UNK%
  @3 Prob. 0.035: name . Replace ( %UNK% , %UNK% )
  @4 Prob. 0.023: name . Replace ( %UNK% , "" )
  @5 Prob. 0.010: name . Replace ( %UNK% , %UNK% )
------------------------------------------------------------------------------------------------------------------------------
file://C:\iclr18_dataset\test_only\lean\Common\Util\LinqExtensions.cs :172
true_ref: MinusExp(Nm(middle),IntExp(1)) predicted at: 1, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['middle', '1'], UNK-available: [], UNK-unavailable: []
hyps: 
	MinusExp(Nm(middle),IntExp(1))
	PlusExp(Nm(comparison),IntExp(1))
	MinusExp(Nm(comparison),IntExp(1))
	MinusExp(Nm(middle),IntExp(2))
	PlusExp(Nm(comparison),Nm(substring))

Groundtruth: middle - 1
  @1 Prob. 0.120: middle + comparisonResult
  @2 Prob. 0.107: middle + 1
  @3 Prob. 0.067: middle - 1
  @4 Prob. 0.061: middle / 2
  @5 Prob. 0.043: middle & %UNK%
------------------------------------------------------------------------------------------------------------------------------
file://C:\iclr18_dataset\test_only\lean\ToolBox\IQFeed\IQFeedDataQueueUniverseProvider.cs :582
true_ref: CalExp(SimMemAccExp(Nm(ticker),Nm(get,hash,code)),ArgLst()) predicted at: 1, tree predicted at: 1
environment UNKs: ['ticker']
Known subtokens to predict: ['code', 'hash', 'get'], UNK-available: ['ticker'], UNK-unavailable: []
hyps: 
	CalExp(SimMemAccExp(Nm(ticker),Nm(get,hash,code)),ArgLst())
	CalExp(SimMemAccExp(Nm(code),Nm(get,hash,code)),ArgLst())
	EleAccExp(Nm(hash),BracArgLst(Arg(IntExp(1))))
	CalExp(SimMemAccExp(Nm(method),Nm(get,hash,code)),ArgLst())
	CalExp(SimMemAccExp(Nm(ticker,value),Nm(get,hash,code)),ArgLst())

Groundtruth: Ticker . GetHashCode ( )
  @1 Prob. 0.244: Ticker ++
  @2 Prob. 0.046: Ticker + columnSymbol
  @3 Prob. 0.041: Ticker - columnSymbol
  @4 Prob. 0.017: Ticker * columnSymbol
  @5 Prob. 0.016: Ticker * %UNK%

  
------------------------------------------------------------------------------------------------------------------------------
Groundtruth: i < 5
  @1 Prob. 0.316: i < 10
  @2 Prob. 0.262: i < %UNK%
  @3 Prob. 0.108: i < i
  @4 Prob. 0.060: i < 8
  @5 Prob. 0.058: i < 100

  file://C:\iclr18_dataset\test_only\lean\Tests\Engine\DataFeeds\LiveTradingDataFeedTests.cs :253
true_ref: LsExp(Nm(i),IntExp(5)) predicted at: 4, tree predicted at: 1
environment UNKs: ['bridge', 'start:', 'end:', 'spool', '(ms):', 'zones', 'york', 'rounding']
Known subtokens to predict: ['i', '5'], UNK-available: [], UNK-unavailable: []
hyps: 
	LsExp(Nm(i),IntExp(100))
	PostIncExp(Nm(i))
	LsExp(Nm(i),IntExp(2))
	LsExp(Nm(i),IntExp(5))
	LsExp(Nm(i),IntExp(8))


==> csharp_examples_limited.txt <==
PHASE 1
------------------------------------------------------------------------------------

private static IEnumerable<Token> OfSequence(this IEnumerable<Token> tokens, Token nameToken, TypeDescriptor info)
{
    var nameIndex = tokens.IndexOf(t => t.Equals(nameToken));
    if ( !!! nameIndex >= 0 !!! )
    {
        return info.NextValue.MapValueOrDefault(
            _ => info.MaxItems.MapValueOrDefault(
                    n => tokens.Skip(nameIndex + 1).Take(n),
                         tokens.Skip(nameIndex + 1).TakeWhile(v => v.IsValue())),
            tokens.Skip(nameIndex + 1).TakeWhile(v => v.IsValue()));
    }
    return new Token[] { };
}

Truth:    name _ index >= 0
file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Core\Sequence.cs :31
true_ref: GtEqExp(Nm(name,index),IntExp(0)) predicted at: 1, tree predicted at: 1
environment UNKs: ['of,sequence', 'i,enumerable', 'name,token', 'type,descriptor', 'name,index', 'map,value,or,default', 'next,value', 'index,of', 'take,while', 'max,items', 'is,value']
Known subtokens to predict: ['0'], UNK-available: ['name,index'], UNK-unavailable: []
hyps:
    (0.226): GtEqExp(Nm(name,index),IntExp(0))
    (0.191): EqExp(Nm(name,index),UnaryMinusExpression(IntExp(1)))
    (0.139): GtExp(Nm(name,index),UnaryMinusExpression(IntExp(1)))
    (0.128): NotEqualsExpression(Nm(name,index),UnaryMinusExpression(IntExp(1)))
    (0.117): LsExp(Nm(name,index),IntExp(0))

seq2seq:
    ! name _ index
    name _ index == - 1
    name _ index < 0
    name _ index == name _ token
    ! name _ is _ value

NAG:
Groundtruth: nameIndex >= 0
  @1 Prob. 0.300: nameIndex == 0
  @2 Prob. 0.090: nameIndex > 0
  @3 Prob. 0.077: nameIndex < 0
  @4 Prob. 0.077: nameIndex != 0
  @5 Prob. 0.046: nameIndex <= 0
------------------------------------------------------------------------------------


/// <summary>
/// Breaks a collection into groups of a specified size.
/// </summary>
/// <param name="source">A collection of <typeparam name="T"/>.
/// <param name="groupSize">The number of items each group shall contain.</param>
/// <returns>An enumeration of <typeparam name="T"/>[].</returns>
/// <remarks>An incomplete group at the end of the source collection will be silently dropped.</remarks>
public static IEnumerable<T[]> Group<T>(this IEnumerable<T> source, int groupSize)
{
    if (groupSize < 1)
    {
        throw new ArgumentOutOfRangeException(nameof(groupSize));
    }

    T[] group = new T[groupSize];
    int groupIndex = 0;

    foreach (var item in source)
    {
        group[groupIndex++] = item;

        if ( !!! groupIndex == groupSize !!! )
        {
            yield return group;

            group = new T[groupSize];
            groupIndex = 0;
        }
    }
}


Truth:    group _ index == group _ size
file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Infrastructure\EnumerableExtensions`1.cs :57
true_ref: EqExp(Nm(group,index),Nm(group,size)) predicted at: NONE, tree predicted at: NONE
environment UNKs: ['group,index', 'i,enumerable', 'group,size', 'argument,out,of,range,exception']
Known subtokens to predict: [], UNK-available: ['group,size', 'group,index'], UNK-unavailable: []
hyps:
    (0.214): LsExp(Nm(group,index),IntExp(0))
    (0.103): EqExp(Nm(group,index),UnaryMinusExpression(IntExp(1)))
    (0.053): LsExp(Nm(group,index),Nm(group,index))
    (0.044): LsExp(Nm(group,index),Nm(group,size))
    (0.022): EqExp(PostIncExp(Nm(group,index)),IntExp(0))

seq2seq:
    group . is _ null _ or _ empty ( )
    group _ group [ group _ index ++ ]
    group . ends _ with ( group )
    group . starts _ with ( group _ hr )
    group . starts _ with ( " _ #" )

Groundtruth: groupIndex == groupSize
  @1 Prob. 0.184: groupIndex == 0
  @2 Prob. 0.131: groupIndex == 1
  @3 Prob. 0.127: groupIndex == groupSize
  @4 Prob. 0.047: groupIndex == - 1
  @5 Prob. 0.046: groupIndex > 0
------------------------------------------------------------------------------------

private static IEnumerable<Token> TokenizeShortName(
    string value,
    Func<string, NameLookupResult> nameLookup)
{
  if (value.Length > 1 && value[0] == '-' && value[1] != '-')
  {
    var text = |\greenbox{value.Substring(1)}|;

    if (char.IsDigit(text[0]))
    {
      yield return Token.Value(value);
      yield break;
    }

    if (value.Length == 2)
    {
      yield return Token.Name(text);
      yield break;
    }

    var i = 0;
    foreach (var c in text)
    {
      var n = new string(c, 1);
      var r = nameLookup(n);
      // Assume first char is an option
      if (i > 0 && r == NameLookupResult.NoOptionFound) break;
      i++;
      yield return Token.Name(n);
      // If option expects a value (other than a boolean), 
      // ... assume following chars are that value
      if (r == NameLookupResult.OtherOptionFound) break;
    }

    if (i < text.Length)
    {
      yield return Token.Value(text.Substring(i));
    }
  }
}


Truth:    value . substring ( 1 )
file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Core\Tokenizer.cs :139
true_ref: CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(IntExp(1)))) predicted at: 5, tree predicted at: 5
environment UNKs: ['tokenize', 'tokenize,short,name', 'is,digit', 'i,enumerable', 'name,lookup', 'name,lookup,result', 'other,option,found', 'no,option,found']
Known subtokens to predict: ['1', 'substring', 'value'], UNK-available: [], UNK-unavailable: []
hyps:
    (0.137): CalExp(SimMemAccExp(Nm(value),Nm(trim)),ArgLst())
    (0.032): CalExp(SimMemAccExp(Nm(value),Nm(to,lower,invariant)),ArgLst())
    (0.020): CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(Nm(name,lookup))))
    (0.014): CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(Nm(name,lookup))))
    (0.007): CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(IntExp(1))))

seq2seq:
    value . substring ( 0 , i )
    value . substring ( 1 )     (CORRECT!)
    value . substring ( 0 , 1 )
    value . remove ( 0 , i )
    text . substring ( 0 , i )

Groundtruth: value . Substring ( 1 )
  @1 Prob. 0.088: value + %UNK%
  @2 Prob. 0.067: value [ 0 ]
  @3 Prob. 0.039: value [ 1 ]
  @4 Prob. 0.021: value . Substring ( 1 )
  @5 Prob. 0.005: value . Replace ( %UNK% , %UNK% )
------------------------------------------------------------------------------------


    internal static void AddLine(StringBuilder builder, string value, int maximumLength)
    {
        if (builder == null)
        {
            throw new ArgumentNullException(nameof(builder));
        }

        if (value == null)
        {
            throw new ArgumentNullException(nameof(value));
        }

        if (maximumLength < 1)
        {
            throw new ArgumentOutOfRangeException(nameof(value));
        }

        value =  !!! value.Trim() !!! ;

        builder.AppendWhen(builder.Length > 0, Environment.NewLine);
        do
        {
            var wordBuffer = 0;
            var words = value.Split(' ');
            for (var i = 0; i < words.Length; i++)
            {
                if (words[i].Length < (maximumLength - wordBuffer))
                {
                    builder.Append(words[i]);
                    wordBuffer += words[i].Length;
                    if ((maximumLength - wordBuffer) > 1 && i != words.Length - 1)
                    {
                        builder.Append(" ");
                        wordBuffer++;
                    }
                }
                else if (words[i].Length >= maximumLength && wordBuffer == 0)
                {
                    builder.Append(words[i].Substring(0, maximumLength));
                    wordBuffer = maximumLength;
                    break;
                }
                else
                    break;
            }
            value = value.Substring(Math.Min(wordBuffer, value.Length));
            builder.AppendWhen(value.Length > 0, Environment.NewLine);
        }
        while (value.Length > maximumLength);

        builder.Append(value);
    }


Truth:    value . trim ( )
file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Text\HelpText.cs :638
true_ref: CalExp(SimMemAccExp(Nm(value),Nm(trim)),ArgLst()) predicted at: 1, tree predicted at: 1
environment UNKs: ['add,line', 'maximum,length', 'string,builder', 'append,when', 'argument,null,exception', 'argument,out,of,range,exception', 'new,line', 'word,buffer']
Known subtokens to predict: ['trim', 'value'], UNK-available: [], UNK-unavailable: []
hyps:
    (0.160): CalExp(SimMemAccExp(Nm(value),Nm(trim)),ArgLst())
    (0.109): CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(Nm(maximum,length))))
    (0.107): CalExp(SimMemAccExp(Nm(value),Nm(replace)),ArgLst(Arg(Nm(maximum,length)),Arg(Nm(maximum,length))))
    (0.077): CalExp(SimMemAccExp(Nm(value),Nm(remove)),ArgLst(Arg(Nm(maximum,length))))
    (0.063): CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(IntExp(1))))

seq2seq:
    maximum _ length - 1
    value . trim ( )        (CORRECT!)
    value _ length ++
    value + " _ @"
    value + " _ \\"

Groundtruth: value . Trim ( )
  @1 Prob. 0.089: value + %UNK%
  @2 Prob. 0.048: value + maximumLength
  @3 Prob. 0.044: value . Substring ( 0 , maximumLength )
  @4 Prob. 0.003: value . Replace ( %UNK% , Copyright )
  @5 Prob. 0.002: value . Replace ( %UNK% , Heading )
------------------------------------------------------------------------------------

public static string[] TrimStringArray(this IEnumerable<string> array)
{
    return array.Select(item =>  !!! item.Trim() !!! ).ToArray();
}


Truth:    item . trim ( )
file://C:\iclr18_dataset\test_only\commandline\tests\CommandLine.Tests\StringExtensions.cs :17
true_ref: CalExp(SimMemAccExp(Nm(item),Nm(trim)),ArgLst()) predicted at: 1, tree predicted at: 1
environment UNKs: ['to,array', 'trim,string,array', 'i,enumerable']
Known subtokens to predict: ['trim', 'item'], UNK-available: [], UNK-unavailable: []
hyps:
    (0.201): CalExp(SimMemAccExp(Nm(item),Nm(trim)),ArgLst())
    (0.035): CalExp(SimMemAccExp(Nm(item),Nm(to,upper,invariant)),ArgLst())
    (0.016): CalExp(SimMemAccExp(Nm(item),Nm(to,upper)),ArgLst())
    (0.012): PostIncExp(Nm(item))
    (0.006): CalExp(SimMemAccExp(Nm(item),Nm(contains)),ArgLst(Arg(StrExp(#))))

seq2seq:
    item . trim ( )     (CORRECT!)
    item . to _ trim ( )
    item . ]
    " _ item _ " + item
    item . to _ lower ( )

Groundtruth: item . Trim ( )
  @1 Prob. 0.173: item + %UNK%
  @2 Prob. 0.074: item + item
  @3 Prob. 0.036: item + 1
  @4 Prob. 0.032: item + %UNK%
  @5 Prob. 0.010: item + %UNK% + %UNK%
------------------------------------------------------------------------------------

        /// <summary>
        /// Same as Pascalize except that the first character is lower case
        /// </summary>
        /// <param name="input"></param>
        /// <returns></returns>
public static string Camelize(this string input)
{
    var word = Pascalize(input);
    return  !!! word.Substring(0, 1) !!! .ToLower() + word.Substring(1);
}


Truth:    word . substring ( 0 , 1 )
file://C:\iclr18_dataset\test_only\humanizer\src\Humanizer\InflectorExtensions.cs :84
true_ref: CalExp(SimMemAccExp(Nm(word),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(IntExp(1)))) predicted at: 1, tree predicted at: 1
environment UNKs: ['camelize', 'pascalize', 'to,lower']
Known subtokens to predict: ['1', 'substring', '0', 'word'], UNK-available: [], UNK-unavailable: []
hyps:
    (0.141): CalExp(SimMemAccExp(Nm(word),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(IntExp(1))))
    (0.082): CalExp(SimMemAccExp(Nm(word),Nm(trim)),ArgLst())
    (0.058): CalExp(SimMemAccExp(Nm(word),Nm(substring)),ArgLst(Arg(IntExp(1))))
    (0.024): CalExp(SimMemAccExp(Nm(input),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(IntExp(1))))
    (0.019): CalExp(SimMemAccExp(Nm(word,value),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(IntExp(1))))

seq2seq:
    input . replace ( " _ &" , " _ <unk> )
    input . replace ( 1 , '_' )
    input . replace ( " _ &" , " _ " )
    input . replace ( ' ' , '_' )
    input . replace ( " _ \"" , " _ <unk> )

Groundtruth: word . Substring ( 0 , 1 ) 
  @1 Prob. 0.162: word . CombineWith ( %UNK% )
  @2 Prob. 0.074: word . Trim ( )
  @3 Prob. 0.037: word . CombineWith ( input )
  @4 Prob. 0.015: word . Replace ( %UNK% , %UNK% )
  @5 Prob. 0.012: word . Replace ( %UNK% , input )
------------------------------------------------------------------------------------

        /// <summary>
        /// Same as Pascalize except that the first character is lower case
        /// </summary>
        /// <param name="input"></param>
        /// <returns></returns>
        public static string Camelize(this string input)
        {
            var word = Pascalize(input);
            return word.Substring(0, 1).ToLower() +  !!! word.Substring(1) !!! ;
        }


Truth:    word . substring ( 1 )
file://C:\iclr18_dataset\test_only\humanizer\src\Humanizer\InflectorExtensions.cs :84
true_ref: CalExp(SimMemAccExp(Nm(word),Nm(substring)),ArgLst(Arg(IntExp(1)))) predicted at: 1, tree predicted at: 1
environment UNKs: ['camelize', 'pascalize', 'to,lower']
Known subtokens to predict: ['1', 'substring', 'word'], UNK-available: [], UNK-unavailable: []
hyps:
    (0.084): CalExp(SimMemAccExp(Nm(word),Nm(substring)),ArgLst(Arg(IntExp(1))))
    (0.022): CalExp(SimMemAccExp(Nm(word,data),Nm(substring)),ArgLst(Arg(IntExp(1))))
    (0.012): CalExp(SimMemAccExp(Nm(word),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(IntExp(1))))
    (0.012): CalExp(SimMemAccExp(Nm(word,url),Nm(substring)),ArgLst(Arg(IntExp(1))))
    (0.011): CalExp(SimMemAccExp(Nm(word),Nm(to,lower,invariant)),ArgLst())

seq2seq:
    input . replace ( " _ &" , " _ <unk> )
    input + " _ ." + input
    input . substring ( 0 , 1 )
    input . replace ( " _ \"" , " _ <unk> )
    input . replace ( " _ &" , " _ " )

Groundtruth: word . Substring ( 1 )
  @1 Prob. 0.156: word . CombineWith ( %UNK% )
  @2 Prob. 0.035: word + %UNK%
  @3 Prob. 0.022: word . Replace ( %UNK% , %UNK% )
  @4 Prob. 0.018: word [ 1 ]
  @5 Prob. 0.004: word . Replace ( %UNK% , %UNK% )
------------------------------------------------------------------------------------
        public override string Convert(long input, GrammaticalGender gender)
        {
            if (input > Int32.MaxValue || input < Int32.MinValue)
            {
                throw new NotImplementedException();
            }
            var number = (int)input;

            if (number == 0)
                return "صفر";

            var result = string.Empty;
            var groupLevel = 0;

            while (number >= 1)
            {
                var groupNumber = number % 1000;
                number /= 1000;

                var tens = groupNumber % 100;
                var hundreds = groupNumber / 100;
                var process = string.Empty;

                if (hundreds > 0)
                {
                    if (tens == 0 && hundreds == 2)
                        process = AppendedTwos[0];
                    else
                        process = HundredsGroup[hundreds];
                }

                if (tens > 0)
                {
                    if (tens < 20)
                    {
                        if (tens == 2 && hundreds == 0 && groupLevel > 0)
                        {
                            if (number == 2000 || number == 2000000 || number == 2000000000)
                                process = AppendedTwos[groupLevel];
                            else
                                process = Twos[groupLevel];
                        }
                        else
                        {
                            if (process != string.Empty)
                                process += " و ";

                            if (tens == 1 && groupLevel > 0 && hundreds == 0)
                                process += " ";
                            else
                                process += gender == GrammaticalGender.Feminine && groupLevel == 0 ? FeminineOnesGroup[tens] : OnesGroup[tens];
                        }
                    }
                    else
                    {
                        var ones = tens % 10;
                        tens = (tens / 10);

                        if (ones > 0)
                        {
                            if (process != string.Empty)
                                process += " و ";

                            process += gender == GrammaticalGender.Feminine ? FeminineOnesGroup[ones] : OnesGroup[ones];
                        }

                        if (process != string.Empty)
                            process += " و ";

                        process += TensGroup[tens];
                    }
                }

                if (process != string.Empty)
                {
                    if (groupLevel > 0)
                    {
                        if (result != string.Empty)
                            result = string.Format("{0} {1}", "و", result);

                        if (groupNumber != 2)
                        {
                            if (groupNumber % 100 != 1)
                            {
                                if (groupNumber >= 3 && groupNumber <= 10)
                                    result = string.Format("{0} {1}", PluralGroups[groupLevel], result);
                                else
                                    result = string.Format("{0} {1}", result != string.Empty ? AppendedGroups[groupLevel] : Groups[groupLevel], result);
                            }
                            else
                                result = string.Format("{0} {1}", Groups[groupLevel], result);
                        }
                    }

                    result = string.Format("{0} {1}", process, result);
                }

                 !!! groupLevel++ !!! ;
            }

            return result.Trim();
        }


Truth:    group _ level ++
file://C:\iclr18_dataset\test_only\humanizer\src\Humanizer\Localisation\NumberToWords\ArabicNumberToWordsConverter.cs :116
true_ref: PostIncExp(Nm(group,level)) predicted at: 1, tree predicted at: 1
environment UNKs: ['hundreds', 'tens', 'صفر', 'gender', 'grammatical', 'twos', 'ones', 'و', '2000000000', '2000000', 'feminine', 'group,number', 'group,level', 'grammatical,gender', 'max,value', 'min,value', 'not,implemented,exception', 'appended,twos', 'hundreds,group', '{,},{,}', 'tens,group', 'ones,group', 'feminine,ones,group', 'plural,groups', 'appended,groups']
Known subtokens to predict: [], UNK-available: ['group,level'], UNK-unavailable: []
hyps:
    (0.527): PostIncExp(Nm(group,level))
    (0.039): PostIncExp(Nm(number,index))
    (0.038): PostDecExp(Nm(group,level))
    (0.035): PostIncExp(Nm(group,number))
    (0.019): PostIncExp(Nm(number,level))

seq2seq:
    group _ level ++        (CORRECT!)
    group _ number >= 0
    group _ number >= 10
    group _ number . trim ( )
    group _ number ++

Groundtruth: groupLevel ++
  @1 Prob. 0.718: groupLevel ++
  @2 Prob. 0.156: ++ groupLevel
  @3 Prob. 0.064: groupLevel --
  @4 Prob. 0.012: -- groupLevel
  @5 Prob. 0.009: groupLevel [ groupNumber ] ++
------------------------------------------------------------------------------------

public string Truncate(string value, int length, string truncationString, TruncateFrom truncateFrom = TruncateFrom.Right)
{
    if (value == null)
        return null;

    if (value.Length == 0)
        return value;

    if (truncationString == null)
        truncationString = string.Empty;

    if (truncationString.Length > length)
        return truncateFrom == TruncateFrom.Right ? value.Substring(0, length) : value.Substring(value.Length - length);

    var alphaNumericalCharactersProcessed = 0;

    if (value.ToCharArray().Count(char.IsLetterOrDigit) <= length)
        return value;

    if (truncateFrom == TruncateFrom.Left)
    {
        for (var i = value.Length - 1; i > 0; i--)
        {
            if (char.IsLetterOrDigit(value[i]))
                alphaNumericalCharactersProcessed++;

            if (alphaNumericalCharactersProcessed + truncationString.Length == length)
                return truncationString + value.Substring(i);
        }         
    }

    for (var i = 0; i < value.Length - truncationString.Length; i++)
    {
        if (char.IsLetterOrDigit(value[i]))
             !!! alphaNumericalCharactersProcessed++ !!! ;

        if (alphaNumericalCharactersProcessed + truncationString.Length == length)
            return value.Substring(0, i + 1) + truncationString;
    }

    return value;
}


Truth:    alpha _ numerical _ characters _ processed ++
file://C:\iclr18_dataset\test_only\humanizer\src\Humanizer\Truncation\FixedNumberOfCharactersTruncator.cs :44
true_ref: PostIncExp(Nm(alpha,numerical,characters,processed)) predicted at: 1, tree predicted at: 1
environment UNKs: ['truncation', 'numerical', 'is,letter,or,digit', 'truncation,string', 'alpha,numerical,characters,processed', 'truncate,from', 'to,char,array']
Known subtokens to predict: [], UNK-available: ['alpha,numerical,characters,processed'], UNK-unavailable: []
hyps:
    (0.481): PostIncExp(Nm(alpha,numerical,characters,processed))
    (0.058): PostIncExp(Nm(i,count))
    (0.016): PostIncExp(Nm(i,index))
    (0.016): PostIncExp(Nm(i,numerical,count))
    (0.014): PostIncExp(Nm(i,numerical))

seq2seq:
    i ++
    truncation ++
    alpha --
    alpha ++
    value ++

Groundtruth: alphaNumericalCharactersProcessed ++
  @1 Prob. 0.918: alphaNumericalCharactersProcessed ++
  @2 Prob. 0.074: alphaNumericalCharactersProcessed --
  @3 Prob. 0.001: -- alphaNumericalCharactersProcessed
  @4 Prob. 0.001: ++ alphaNumericalCharactersProcessed
  @5 Prob. 0.000: alphaNumericalCharactersProcessed < length
------------------------------------------------------------------------------------

       /// <summary>
        /// Performs a binary search on the specified collection.
        /// </summary>
        /// <typeparam name="TItem">The type of the item.</typeparam>
        /// <typeparam name="TSearch">The type of the searched item.</typeparam>
        /// <param name="list">The list to be searched.</param>
        /// <param name="value">The value to search for.</param>
        /// <param name="comparer">The comparer that is used to compare the value with the list items.</param>
        /// <returns>The index of the item if found, otherwise the bitwise complement where the value should be per MSDN specs</returns>
public static int BinarySearch<TItem, TSearch>(this IList<TItem> list, TSearch value, Func<TSearch, TItem, int> comparer)
{
    if (list == null)
    {
        throw new ArgumentNullException("list");
    }
    if (comparer == null)
    {
        throw new ArgumentNullException("comparer");
    }

    var lower = 0;
    var upper = list.Count - 1;

    while (lower <= upper)
    {
        var middle = lower + (upper - lower) / 2;
        var comparisonResult = comparer(value, list[middle]);
        if ( !!! comparisonResult < 0 !!! )
        {
            upper = middle - 1;
        }
        else if (comparisonResult > 0)
        {
            lower = middle + 1;
        }
        else
        {
            return middle;
        }
    }

    return ~lower;
}


Truth:    comparison _ result < 0
file://C:\iclr18_dataset\test_only\lean\Common\Util\LinqExtensions.cs :170
true_ref: LsExp(Nm(comparison,result),IntExp(0)) predicted at: 1, tree predicted at: 1
environment UNKs: ['comparison,result', 'binary,search', 't,item', 't,search', 'i,list', 'argument,null,exception']
Known subtokens to predict: ['0'], UNK-available: ['comparison,result'], UNK-unavailable: []
hyps:
    (0.247): LsExp(Nm(comparison,result),IntExp(0))
    (0.126): GtExp(Nm(comparison,result),IntExp(0))
    (0.083): EqExp(Nm(middle),Nm(comparison,result))
    (0.058): EqExp(Nm(comparison,result),IntExp(0))
    (0.046): LsExp(Nm(middle),Nm(comparison,result))

seq2seq:
    lower _ result == middle
    lower _ result == 0
    lower != middle
    lower == middle
    lower + " _ ."

Groundtruth: comparisonResult < 0
  @1 Prob. 0.200: comparisonResult == 0
  @2 Prob. 0.122: comparisonResult > 0
  @3 Prob. 0.079: comparisonResult < 0
  @4 Prob. 0.068: comparisonResult == middle
  @5 Prob. 0.040: comparisonResult == - 1
------------------------------------------------------------------------------------

Truth:    comparison _ result > 0
file://C:\iclr18_dataset\test_only\lean\Common\Util\LinqExtensions.cs :174
true_ref: GtExp(Nm(comparison,result),IntExp(0)) predicted at: 1, tree predicted at: 1
environment UNKs: ['comparison,result', 'binary,search', 't,item', 't,search', 'i,list', 'argument,null,exception']
Known subtokens to predict: ['0'], UNK-available: ['comparison,result'], UNK-unavailable: []
hyps:
    (0.405): GtExp(Nm(comparison,result),IntExp(0))
    (0.228): LsExp(Nm(comparison,result),IntExp(0))
    (0.157): EqExp(Nm(comparison,result),IntExp(0))
    (0.042): LsExp(Nm(comparison,result),Nm(comparison,result))
    (0.022): GtExp(Nm(comparison,result),Nm(comparison,result))

seq2seq:
    lower < 0
    lower + " _ ."
    lower != middle
    lower _ result == middle
    lower _ result == 0

Groundtruth: comparisonResult > 0
  @1 Prob. 0.220: comparisonResult == 0
  @2 Prob. 0.105: comparisonResult > 0
  @3 Prob. 0.084: comparisonResult == middle
  @4 Prob. 0.058: comparisonResult < 0
  @5 Prob. 0.042: comparisonResult == - 1
------------------------------------------------------------------------------------

public override string ToString()
{
    // use reflection to display all the properties that have non default values
    StringBuilder result = new StringBuilder();
    var props = this.GetType().GetTypeInfo().DeclaredProperties;
    result.AppendLine("{");
    foreach (var prop in props)
    {
        if (prop.Name != "Content" && prop.Name != "Subtitle" && prop.Name != "Title" && prop.Name != "UniqueId")
        {
            object value = prop.GetValue(this);
            bool valueIsNull = value == null;
            object defaultValue = Common.GetDefault(prop.PropertyType);
            bool defaultValueIsNull = defaultValue == null;
            if ((valueIsNull != defaultValueIsNull) // one is null when the other isn't
                || ( !!! !valueIsNull !!!  && (value.ToString() != defaultValue.ToString()))) // both aren't null, so compare as strings
            {
                result.AppendLine(prop.Name + " : " + prop.GetValue(this));
            }
        }
    }
    result.AppendLine("}");
    return result.ToString();
}


Truth:    ! value _ is _ null
file://C:\iclr18_dataset\test_only\lean\Brokerages\Oanda\RestV1\DataType\Communications\Response.cs :46
true_ref: LogNotExp(Nm(value,is,null)) predicted at: 1, tree predicted at: 1
environment UNKs: ['subtitle', 'value,is,null', 'default,value,is,null', 'to,string', 'default,value', 'unique,id', 'append,line', 'string,builder', 'get,value', 'get,default', 'property,type', 'declared,properties', 'get,type,info', 'get,type']
Known subtokens to predict: [], UNK-available: ['value,is,null'], UNK-unavailable: []
hyps:
    (0.524): LogNotExp(Nm(value,is,null))
    (0.090): LogNotExp(Nm(default,value,is,null))
    (0.032): LogNotExp(CalExp(SimMemAccExp(Nm(value,is,null),Nm(is,null,or,empty)),ArgLst()))
    (0.028): LogNotExp(CalExp(SimMemAccExp(Nm(value,is,null),Nm(value,is,null)),ArgLst()))
    (0.002): LogNotExp(CalExp(SimMemAccExp(Nm(value,is,null),Nm(starts,with)),ArgLst(Arg(StrExp(subtitle)))))

seq2seq:
    ! default _ value _ is _ null
    ( default _ value _ is _ null || value )
    ( default _ value _ is _ null || default _ value )
    ( default _ value _ is _ null && value )
    ( value _ is _ is _ null || value )

Groundtruth: ! valueIsNull
  @1 Prob. 0.587: ! valueIsNull
  @2 Prob. 0.356: ! defaultValueIsNull
  @3 Prob. 0.002: ! ! valueIsNull
  @4 Prob. 0.002: ! valueIsNull && defaultValueIsNull
  @5 Prob. 0.001: ! valueIsNull && ! defaultValueIsNull
------------------------------------------------------------------------------------
        /// <summary>
        /// Place Order through API.
        /// accounts/{account-id}/orders
        /// </summary>
public TradierOrderResponse PlaceOrder(string accountId,
    TradierOrderClass classification,
    TradierOrderDirection direction,
    string symbol,
    decimal quantity,
    decimal price = 0,
    decimal stop = 0,
    string optionSymbol = "",
    TradierOrderType type = TradierOrderType.Market,
    TradierOrderDuration duration = TradierOrderDuration.GTC)
{
    //Compose the request:
    var request = new RestRequest("accounts/{accountId}/orders");
    request.AddUrlSegment("accountId", accountId.ToString());

    //Add data:
    request.AddParameter("class", GetEnumDescription(classification));
    request.AddParameter("symbol", symbol);
    request.AddParameter("duration", GetEnumDescription(duration));
    request.AddParameter("type", GetEnumDescription(type));
    request.AddParameter("quantity", quantity);
    request.AddParameter("side", GetEnumDescription(direction));

    //Add optionals:
    if (price > 0) request.AddParameter("price", Math.Round(price, 2));
    if (stop > 0) request.AddParameter("stop", Math.Round(stop, 2));
    if ( !!! optionSymbol != "" !!! ) request.AddParameter("option_symbol", optionSymbol);

    //Set Method:
    request.Method = Method.POST;

    return Execute<TradierOrderResponse>(request, TradierApiRequestType.Orders);
}


Truth:    option _ symbol != " _ "
file://C:\iclr18_dataset\test_only\lean\Brokerages\Tradier\TradierBrokerage.cs :549
true_ref: NotEqualsExpression(Nm(option,symbol),StrExp("")) predicted at: 1, tree predicted at: 1
environment UNKs: ['tradier', 'price', 'quantity', 'gtc', 'accounts/{account', 'id}/orders', 'place,order', 'tradier,order,response', 'add,parameter', 'account,id', 'option,symbol', 'tradier,order,class', 'tradier,order,direction', 'tradier,order,type', 'tradier,order,duration', 'add,url,segment', 'rest,request', 'get,enum,description', 'tradier,api,request,type', 'to,string', 'accounts/{account,id}/orders']
Known subtokens to predict: ['""'], UNK-available: ['option,symbol'], UNK-unavailable: []
hyps:
    (0.055): NotEqualsExpression(Nm(option,symbol),StrExp(""))
    (0.044): EqExp(Nm(option,symbol),StrExp(""))
    (0.011): CalExp(SimMemAccExp(Nm(option,symbol),Nm(is,null,or,empty)),ArgLst())
    (0.008): NotEqualsExpression(Nm(option,symbol),Nm(option,symbol))
    (0.000): CalExp(SimMemAccExp(Nm(option,symbol),Nm(starts,with)),ArgLst(Arg(Nm(price))))

seq2seq:
    ! stop _ symbol
    stop _ symbol != option _ symbol
    ( stop _ symbol _ " && option _ symbol )
    ( stop _ symbol _ " || option _ symbol )
    ( stop _ symbol && symbol )

Groundtruth: optionSymbol != ""
  @1 Prob. 0.113: optionSymbol == %UNK%
  @2 Prob. 0.069: optionSymbol == symbol
  @3 Prob. 0.063: optionSymbol != symbol
  @4 Prob. 0.043: optionSymbol . Contains ( %UNK% )
  @5 Prob. 0.026: optionSymbol . Contains ( symbol )
------------------------------------------------------------------------------------

        /// <summary>
        /// Binary search for the enumerator stack synchronization
        /// </summary>
        /// <param name="enumerators"></param>
        /// <returns></returns>
        private static IEnumerator<BaseData> GetBinarySearchMethod(IEnumerator<BaseData>[] enumerators)
        {
            //Create wrappers for the enumerator stack:
            var heads = new SynchronizedEnumerator[enumerators.Length];
            for (var i = 0; i < enumerators.Length; i++)
            {
                heads[i] = new SynchronizedEnumerator() {Enumerator = enumerators[i]};
                if (enumerators[i].Current == null)
                {
                    enumerators[i].MoveNext();
                }
                heads[i].Time = enumerators[i].Current.Time;
            }

            //Presort the stack for the first time.
            Array.Sort(heads);
            var headCount = heads.Length;
            while ( !!! headCount > 0 !!! )
            {
                var min = heads[0];
                yield return min.Enumerator.Current;

                if (min.Enumerator.MoveNext())
                {
                    var point = min.Enumerator.Current;
                    min.Time = point.Time;
                    var index = Array.BinarySearch(heads, min);
                    if (index < 0) index = ~index;
                    ListInsert(heads, index - 1, min, headCount);
                }
                else
                {
                    min.Time = DateTime.MaxValue;
                    ListInsert(heads, headCount - 1, min, headCount);
                    headCount--;
                }
            }
        }


Truth:    head _ count > 0
file://C:\iclr18_dataset\test_only\lean\Engine\DataFeeds\Enumerators\SynchronizingEnumerator.cs :161
true_ref: GtExp(Nm(head,count),IntExp(0)) predicted at: 1, tree predicted at: 1
environment UNKs: ['synchronized', 'get,binary,search,method', 'i,enumerator', 'base,data', 'head,count', 'move,next', 'list,insert', 'synchronized,enumerator', 'date,time', 'max,value', 'binary,search']
Known subtokens to predict: ['0'], UNK-available: ['head,count'], UNK-unavailable: []
hyps:
    (0.277): GtExp(Nm(head,count),IntExp(0))
    (0.246): GtExp(Nm(head,count),Nm(head,count))
    (0.104): LsExp(Nm(head,count),Nm(head,count))
    (0.057): NotEqualsExpression(Nm(head,count),IntExp(0))
    (0.041): EqExp(Nm(head,count),IntExp(0))

seq2seq:
    head == head
    head == index
    head == 0
    head == - 1
    head == ~ 1

    Groundtruth: headCount > 0
  @1 Prob. 0.303: headCount < 0
  @2 Prob. 0.208: headCount > 0
  @3 Prob. 0.103: headCount == 0
  @4 Prob. 0.091: headCount <= 0
  @5 Prob. 0.071: headCount != 0
------------------------------------------------------------------------------------
        /// <summary>
        /// Check for delistings and emit them into the aux data queue
        /// </summary>
        private void CheckForDelisting(DateTime date)
        {
            DateTime delistingDate;

            switch (_config.Symbol.ID.SecurityType)
            {
                case SecurityType.Future:
                    delistingDate = _config.Symbol.ID.Date;
                    break;
                case SecurityType.Option:
                    delistingDate = OptionSymbol.GetLastDayOfTrading(_config.Symbol);
                    break;
                default:
                    delistingDate = _mapFile.DelistingDate;
                    break;
            }

            if ( !!! !_delistedWarning !!!  && date >= delistingDate)
            {
                _delistedWarning = true;
                var price = _previous != null ? _previous.Price : 0;
                _auxiliaryData.Enqueue(new Delisting(_config.Symbol, date, price, DelistingType.Warning));
            }
            else if (!_delisted && date > delistingDate)
            {
                _delisted = true;
                var price = _previous != null ? _previous.Price : 0;
                // delisted at EOD
                _auxiliaryData.Enqueue(new Delisting(_config.Symbol, delistingDate.AddDays(1), price, DelistingType.Delisted));
            }
        }


Truth:    ! delisted _ warning
file://C:\iclr18_dataset\test_only\lean\Engine\DataFeeds\SubscriptionDataReader.cs :678
true_ref: LogNotExp(Nm(delisted,warning)) predicted at: 1, tree predicted at: 1
environment UNKs: ['delisting', 'delisted', 'price', 'auxiliary', 'trading', 'delisting,date', 'check,for,delisting', 'date,time', 'security,type', 'delisted,warning', 'auxiliary,data', 'map,file', 'option,symbol', 'get,last,day,of,trading', 'delisting,type', 'add,days']
Known subtokens to predict: [], UNK-available: ['delisted,warning'], UNK-unavailable: []
hyps:
    (0.090): LogNotExp(Nm(delisted,warning))
    (0.017): GtExp(Nm(delisted,warning),IntExp(0))
    (0.006): EqExp(Nm(date),IntExp(0))
    (0.005): LogNotExp(Nm(trading))
    (0.002): EqExp(Nm(date,delisting),IntExp(0))

seq2seq:
    ! delisted _ date
    ! delisted
    ! delisted && option _ symbol
    ! complete
    ! delisted && ! delisted _ date

Groundtruth: ! _delistedWarning
  @1 Prob. 0.198: ! _delistedWarning
  @2 Prob. 0.171: ! _includeAuxilliaryData
  @3 Prob. 0.158: ! _emittedAuxilliaryData
  @4 Prob. 0.157: ! _hasScaleFactors
  @5 Prob. 0.101: ! _endOfStream
------------------------------------------------------------------------------------

            public override int GetHashCode()
            {
                unchecked
                {
                    var hashCode = (Ticker != null ?  !!! Ticker.GetHashCode() !!!  : 0);
                    hashCode = (hashCode * 397) ^ (SecurityCurrency != null ? SecurityCurrency.GetHashCode() : 0);
                    hashCode = (hashCode * 397) ^ (SecurityExchange != null ? SecurityExchange.GetHashCode() : 0);
                    hashCode = (hashCode * 397) ^ (Symbol != null ? Symbol.GetHashCode() : 0);
                    hashCode = (hashCode * 397) ^ StartPosition.GetHashCode();
                    hashCode = (hashCode * 397) ^ EndPosition.GetHashCode();
                    return hashCode;
                }
            }


Truth:    ticker . get _ hash _ code ( )
file://C:\iclr18_dataset\test_only\lean\ToolBox\IQFeed\IQFeedDataQueueUniverseProvider.cs :582
true_ref: CalExp(SimMemAccExp(Nm(ticker),Nm(get,hash,code)),ArgLst()) predicted at: 1, tree predicted at: 1
environment UNKs: ['ticker', 'hash,code', 'get,hash,code', 'start,position', 'end,position', 'security,currency', 'security,exchange']
Known subtokens to predict: [], UNK-available: ['ticker', 'get,hash,code'], UNK-unavailable: []
hyps:
    (0.759): CalExp(SimMemAccExp(Nm(ticker),Nm(get,hash,code)),ArgLst())
    (0.076): CalExp(SimMemAccExp(Nm(ticker,code),Nm(get,hash,code)),ArgLst())
    (0.060): CalExp(SimMemAccExp(Nm(ticker,name),Nm(get,hash,code)),ArgLst())
    (0.028): CalExp(SimMemAccExp(Nm(ticker,id),Nm(get,hash,code)),ArgLst())
    (0.002): CalExp(SimMemAccExp(Nm(ticker)),ArgLst())

seq2seq:
    ticker * hash _ code
    ticker + ticker _ code
    ticker * 397 )
    ( hash _ code * 397 )
    ticker * hash _ code * 397

Groundtruth: Ticker . GetHashCode ( )
  @1 Prob. 0.244: Ticker ++
  @2 Prob. 0.046: Ticker + columnSymbol
  @3 Prob. 0.041: Ticker - columnSymbol
  @4 Prob. 0.017: Ticker * columnSymbol
  @5 Prob. 0.016: Ticker * %UNK%
------------------------------------------------------------------------------------

[Test, TestCaseSource("GetLeanDataLineTestParameters")]
public void GetSourceMatchesGenerateZipFilePath(LeanDataLineTestParameters parameters)
{
    var source = parameters.Data.GetSource(parameters.Config, parameters.Data.Time.Date, false);
    var normalizedSourcePath = new FileInfo(source.Source).FullName;
    var zipFilePath = LeanData.GenerateZipFilePath(Globals.DataFolder, parameters.Data.Symbol, parameters.Data.Time.Date, parameters.Resolution, parameters.TickType);
    var normalizeZipFilePath = new FileInfo(zipFilePath).FullName;
    var indexOfHash = normalizedSourcePath.LastIndexOf("#", StringComparison.Ordinal);
    if (indexOfHash > 0)
    {
        normalizedSourcePath =  !!! normalizedSourcePath.Substring(0, indexOfHash) !!! ;
    }
    Assert.AreEqual(normalizeZipFilePath, normalizedSourcePath);
}


Truth:    normalized _ source _ path . substring ( 0 , index _ of _ hash )
file://C:\iclr18_dataset\test_only\lean\Tests\Common\Util\LeanDataTests.cs :129
true_ref: CalExp(SimMemAccExp(Nm(normalized,source,path),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(Nm(index,of,hash)))) predicted at: 1, tree predicted at: 1
environment UNKs: ['lean', 'normalized,source,path', 'index,of,hash', 'get,source,matches,generate,zip,file,path', 'test,case,source', 'are,equal', 'lean,data,line,test,parameters', 'zip,file,path', 'normalize,zip,file,path', 'full,name', 'get,lean,data,line,test,parameters', 'get,source', 'file,info', 'lean,data', 'last,index,of', 'generate,zip,file,path', 'data,folder', 'tick,type', 'string,comparison']
Known subtokens to predict: ['substring', '0'], UNK-available: ['index,of,hash', 'normalized,source,path'], UNK-unavailable: []
hyps:
    (0.283): CalExp(SimMemAccExp(Nm(normalized,source,path),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(Nm(index,of,hash))))
    (0.088): CalExp(SimMemAccExp(Nm(normalized,source,path),Nm(substring)),ArgLst(Arg(IntExp(1))))
    (0.082): CalExp(SimMemAccExp(Nm(normalized,source,path),Nm(remove)),ArgLst(Arg(Nm(index,of,hash))))
    (0.077): CalExp(SimMemAccExp(Nm(normalized,source,path),Nm(substring)),ArgLst(Arg(PlusExp(Nm(index,of,hash),IntExp(1)))))
    (0.044): CalExp(SimMemAccExp(Nm(normalized,source,path),Nm(substring)),ArgLst(Arg(Nm(index,of,hash))))

seq2seq:
    index _ of _ hash + " _ <unk>
    index _ of _ hash > normalized _ of _ hash
    index _ of _ hash > 0
    index _ of _ hash > normalized _ source _ hash
    index _ of _ hash > index _ of _ hash

Groundtruth: normalizedSourcePath . Substring ( 0 , indexOfHash )
  @1 Prob. 0.157: normalizedSourcePath + normalizeZipFilePath
  @2 Prob. 0.066: normalizedSourcePath + normalizedSourcePath
  @3 Prob. 0.034: normalizedSourcePath + normalizeZipFilePath + %UNK%
  @4 Prob. 0.020: normalizedSourcePath ? normalizeZipFilePath : %UNK%
  @5 Prob. 0.010: normalizedSourcePath . Replace ( %UNK% , normalizeZipFilePath )
------------------------------------------------------------------------------------

word.substring(0, 1)
file://C:\iclr18_dataset\test_only\humanizer\src\Humanizer\InflectorExtensions.cs :84
true_ref: CalExp(SimMemAccExp(Nm(word),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(IntExp(1)))) predicted at: 1, tree predicted at: 1
environment UNKs: ['camelize', 'pascalize', 'to,lower']
Known subtokens to predict: ['1', 'substring', '0', 'word'], UNK-available: [], UNK-unavailable: []
hyps: 
    (0.141): CalExp(SimMemAccExp(Nm(word),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(IntExp(1))))
    (0.082): CalExp(SimMemAccExp(Nm(word),Nm(trim)),ArgLst())
    (0.058): CalExp(SimMemAccExp(Nm(word),Nm(substring)),ArgLst(Arg(IntExp(1))))
    (0.024): CalExp(SimMemAccExp(Nm(input),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(IntExp(1))))
    (0.019): CalExp(SimMemAccExp(Nm(word,value),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(IntExp(1))))

------------------------------------------------------------------------------------


------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------



==> csharp_examples_unlimited.txt <==
PHASE 2

public static Maybe<Tuple<PropertyInfo, UsageAttribute>> GetUsageData(this Type type)                                                                                      
{                                                                                                                                                                          
    return                                                                                                                                                                 
        (from pi in type.FlattenHierarchy().SelectMany(x => x.GetTypeInfo().GetProperties())                                                                               
            let attrs = pi.GetCustomAttributes(true)                                                                                                                       
            where attrs.OfType<UsageAttribute>().Any()                                                                                                                     
            select Tuple.Create(pi, (UsageAttribute)attrs.First()))                                                                                                        
                .SingleOrDefault()                                                                                                                                         
                .ToMaybe();                                                                                                                                                
}

file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Core\ReflectionExtensions.cs :42
true_ref: SimMemAccExp(Nm(pi),Nm(get,custom,attributes)) predicted at: 1, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['pi', 'custom', 'get', 'attributes'], UNK-available: [], UNK-unavailable: []
hyps: 
	(0.047): SimMemAccExp(Nm(pi),Nm(get,custom,attributes))
	(0.046): SimMemAccExp(Nm(type),Nm(get,interfaces))
	(0.024): SimMemAccExp(Nm(type),Nm(get,fields))
	(0.016): SimMemAccExp(Nm(pi),Nm(get,attribute))
	(0.001): SimMemAccExp(TypeOfExpression(TypeOfExpressionSymbol(typeof),Nm(usage,attribute)),Nm(get,custom,attributes))

------------------------------------------------------------------------------------

public static int TrailingSpaces(this StringBuilder builder)                                                                                                               
{                                                                                                                                                                          
    var bound = builder.Length - 1;                                                                                                                                        
    if (builder.Length == 0) return 0;                                                                                                                                     
    if (builder[bound] != ' ') return 0;                                                                                                                                   
    var c = 0;                                                                                                                                                             
    for (var i = bound; i <= bound; i--)                                                                                                                                   
    {                                                                                                                                                                      
        if (i < 0) break;                                                                                                                                                  
        if (builder[i] != ' ') break;                                                                                                                                      
        c++;                                                                                                                                                               
    }                                                                                                                                                                      
    return c;                                                                                                                                                              
} 
 file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Infrastructure\StringBuilderExtensions.cs :110
true_ref: EleAccExp(Nm(builder),BracArgLst(Arg(Nm(i)))) predicted at: 1, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['builder', 'i'], UNK-available: [], UNK-unavailable: []
hyps: 
	(0.622): EleAccExp(Nm(builder),BracArgLst(Arg(Nm(i))))
	(0.026): EleAccExp(Nm(c),BracArgLst(Arg(Nm(i))))
	(0.018): PointerMemberAccessExpression(Nm(builder),Nm(length))
	(0.017): SimMemAccExp(Nm(builder),Nm(item))
	(0.013): BitwiseAndExpression(Nm(c),IntExp(0))

int TrailingSpaces(this 
    StringBuilder builder)                                                                                                               
{                                
  var bound = builder.Length - 1;                                                                                                                                        
  if (builder.Length == 0) return 0;                                                                                                                                     
  if (builder[bound] != ' ') return 0;                                                                                                                                   
  var c = 0;                                                                                                                                                             
  for (var i = bound; i <= bound; i--)                                                                                                                                   
  {                                                                                                                                                                      
    if (i < 0) break;                                                                                                                                                  
    if (|\setlength{\fboxrule}{1pt}\cfbox{lightblueborder}{builder[i]}| != ' ') break;                                                                                                                                      
    c++;                                                                                                                                                               
  }                                                                                                                                                                      
  return c;                                                                                                                                                              
} 
------------------------------------------------------------------------------------

private string ApplyRules(IList<Rule> rules, string word)                                                                                                                  
{                                                                                                                                                                          
    if (word == null)                                                                                                                                                      
        return null;                                                                                                                                                       
                                                                                                                                                                           
    if (IsUncountable(word))                                                                                                                                               
        return word;                                                                                                                                                       
                                                                                                                                                                           
    var result = word;                                                                                                                                                     
    for (var i = rules.Count - 1; i >= 0; i--)                                                                                                                             
    {                                                                                                                                                                      
        if ((result = rules[i].Apply(word)) != null)                                                                                                                       
            break;                                                                                                                                                         
    }                                                                                                                                                                      
    return result;                                                                                                                                                         
}         

 file://C:\iclr18_dataset\test_only\humanizer\src\Humanizer\Inflections\Vocabulary.cs :123
true_ref: EleAccExp(Nm(rules),BracArgLst(Arg(Nm(i)))) predicted at: 1, tree predicted at: 1
environment UNKs: ['uncountable']
Known subtokens to predict: ['i', 'rules'], UNK-available: [], UNK-unavailable: []
hyps: 
	(0.168): EleAccExp(Nm(rules),BracArgLst(Arg(Nm(i))))
	(0.040): SimMemAccExp(Nm(date,time),Nm(utc,now))
	(0.009): CalExp(SimMemAccExp(Nm(rules),Nm(select,many)),ArgLst())
	(0.006): CalExp(SimMemAccExp(Nm(result),Nm(get,type)),ArgLst())
	(0.006): SimMemAccExp(Nm(date,time),Nm(now))
------------------------------------------------------------------------------------


        /// <summary>
        /// Sets the <see cref="ContractFilter"/> to a new universe selection function
        /// </summary>
        /// <param name="universeFunc">new universe selection function</param>
public void SetFilter(Func<OptionFilterUniverse, OptionFilterUniverse> universeFunc)
{
    ContractFilter = new FuncSecurityDerivativeFilter(universe =>
    {
        var optionUniverse = universe as OptionFilterUniverse;
        var result =  !!! universeFunc(optionUniverse) !!! ;
        return result.ApplyOptionTypesFilter();
    });
}


Truth:	  universeFunc(optionUniverse)
file://C:\iclr18_dataset\test_only\lean\Common\Securities\Option\Option.cs :310
true_ref: CalExp(Nm(universe,func),ArgLst(Arg(Nm(option,universe)))) predicted at: 1, tree predicted at: 1
environment UNKs: ['universe', 'derivative', 'option,universe', 'apply,option,types,filter', 'func,security,derivative,filter', 'contract,filter', 'option,filter,universe', 'set,filter', 'universe,func']
Known subtokens to predict: [], UNK-available: ['option,universe', 'universe,func'], UNK-unavailable: []
hyps:
	(0.087): CalExp(Nm(universe,func),ArgLst(Arg(Nm(option,universe))))
	(0.059): CalExp(Nm(option,universe),ArgLst(Arg(Nm(option,universe))))
	(0.036): AsExpression(Nm(option,universe),AsExpressionSymbol(as),Nm(option,filter,universe))
	(0.031): CastExpression(Nm(option,filter,universe),SimMemAccExp(Nm(option,universe),Nm(value)))
	(0.018): AsExpression(Nm(option,universe),AsExpressionSymbol(as),Nm(i,disposable))
------------------------------------------------------------------------------------

        /// <summary>
        /// Maps OrderDirection enumeration
        /// </summary>
private OrderDirection ConvertOrderDirection(string direction)
{
    switch (direction)
    {
        case IB.ActionSide.Buy: return OrderDirection.Buy;
        case IB.ActionSide.Sell: return  !!! OrderDirection.Sell !!! ;
        case IB.ActionSide.Undefined: return OrderDirection.Hold;
        default:
            throw new ArgumentException(direction, "direction");
    }
}


Truth:	  OrderDirection.Sell
file://C:\iclr18_dataset\test_only\lean\Brokerages\InteractiveBrokers\InteractiveBrokersBrokerage.cs :1640
true_ref: SimMemAccExp(Nm(order,direction),Nm(sell)) predicted at: 1, tree predicted at: 1
environment UNKs: ['sell', 'ib', 'order,direction', 'convert,order,direction', 'action,side', 'argument,exception']
Known subtokens to predict: [], UNK-available: ['sell', 'order,direction'], UNK-unavailable: []
hyps:
	(0.615): SimMemAccExp(Nm(order,direction),Nm(sell))
	(0.125): SimMemAccExp(SimMemAccExp(Nm(ib),Nm(sell)),Nm(sell))
	(0.044): SimMemAccExp(SimMemAccExp(Nm(ib),Nm(action,side)),Nm(sell))
	(0.012): SimMemAccExp(Nm(order,direction),Nm(left))
	(0.008): SimMemAccExp(Nm(order,direction),Nm(action,side))

------------------------------------------------------------------------------------

private void HandleBrokerTime(object sender, IB.CurrentTimeUtcEventArgs e)
{
    // keep track of clock drift
    _brokerTimeDiff = e.CurrentTimeUtc.Subtract( !!! DateTime.UtcNow !!! );
}


Truth:	  DateTime.UtcNow
file://C:\iclr18_dataset\test_only\lean\Brokerages\InteractiveBrokers\InteractiveBrokersBrokerage.cs :1985
true_ref: SimMemAccExp(Nm(date,time),Nm(utc,now)) predicted at: 1, tree predicted at: 1
environment UNKs: ['broker', 'ib', 'broker,time,diff', 'current,time,utc', 'handle,broker,time', 'current,time,utc,event,args']
Known subtokens to predict: ['now', 'utc', 'date', 'time'], UNK-available: [], UNK-unavailable: []
hyps:
	(0.281): SimMemAccExp(Nm(date,time),Nm(utc,now))
	(0.069): SimMemAccExp(Nm(time,span),Nm(zero))
	(0.026): SimMemAccExp(Nm(current,time,utc,event,args),Nm(broker))
	(0.023): SimMemAccExp(Nm(ib),Nm(broker))
	(0.018): SimMemAccExp(Nm(ib),Nm(broker,time))

------------------------------------------------------------------------------------

private static string FindIndexedProcessName(int pid)
{
    var processName = Process.GetProcessById(pid).ProcessName;
    var processesByName = Process.GetProcessesByName(processName);
    string processIndexdName = null;

    for (var index = 0;  !!! index < processesByName.Length !!! ; index++)
    {
        processIndexdName = index == 0 ? processName : processName + "#" + index;
        var processId = new PerformanceCounter("Process", "ID Process", processIndexdName);
        if ((int)processId.NextValue() == pid)
        {
            return processIndexdName;
        }
    }

    return processIndexdName;
}


Truth:	  index < processesByName.Length
file://C:\iclr18_dataset\test_only\lean\Brokerages\InteractiveBrokers\InteractiveBrokersGatewayRunner.cs :297
true_ref: LsExp(Nm(index),SimMemAccExp(Nm(processes,by,name),Nm(length))) predicted at: 1, tree predicted at: 1
environment UNKs: ['indexd', 'find,indexed,process,name', 'process,indexd,name', 'process,name', 'processes,by,name', 'process,id', 'performance,counter', 'next,value', 'get,processes,by,name', 'get,process,by,id', 'id,process']
Known subtokens to predict: ['length', 'index'], UNK-available: ['processes,by,name'], UNK-unavailable: []
hyps:
	(0.128): LsExp(Nm(index),SimMemAccExp(Nm(processes,by,name),Nm(length)))
	(0.061): LsExp(Nm(index,of),SimMemAccExp(Nm(processes,by,name),Nm(length)))
	(0.040): LsExp(Nm(index),Nm(processes,by,name))
	(0.036): LsExp(Nm(index),IntExp(0))
	(0.020): LsExp(Nm(index),SimMemAccExp(Nm(processes,by,name),Nm(count)))
------------------------------------------------------------------------------------
private static Stream GetResponseStream(WebResponse response)
{
    var stream =  !!! response.GetResponseStream() !!! ;
    if (response.Headers["Content-Encoding"] == "gzip")
    {
        // if we received a gzipped response, handle that
        if (stream != null) stream = new GZipStream(stream, CompressionMode.Decompress);
    }
    return stream;
}


Truth:	  response.GetResponseStream()
file://C:\iclr18_dataset\test_only\lean\Brokerages\Oanda\OandaRestApiV1.cs :703
true_ref: CalExp(SimMemAccExp(Nm(response),Nm(get,response,stream)),ArgLst()) predicted at: 1, tree predicted at: 1
environment UNKs: ['content-encoding', 'decompress', 'get,response,stream', 'web,response', 'g,zip,stream', 'compression,mode']
Known subtokens to predict: ['response'], UNK-available: ['get,response,stream'], UNK-unavailable: []
hyps:
	(0.189): CalExp(SimMemAccExp(Nm(response),Nm(get,response,stream)),ArgLst())
	(0.068): ObjCreExp(Nm(response),ArgLst(),ArgLst())
	(0.063): ObjCreExp(Nm(memory,stream),ArgLst(),ArgLst())
	(0.056): ObjCreExp(Nm(response),ArgLst())
	(0.030): ObjCreExp(Nm(response),ArgLst(Arg(Nm(response))))

seq2seq:
------------------------------------------------------------------------------------

/// <summary>
/// Starts the session
/// </summary>
public void StartSession()
{
    _shutdown = false;

    _response = GetSession();

    _runningTask = Task.Run(() =>
    {
        using (var reader = new StreamReader(_response.GetResponseStream()))
        {
            while (!_shutdown)
            {
                var line =  !!! reader.ReadLine() !!! ;

                var handler = DataReceived;
                if (handler != null) handler(line);
            }
        }
    });
}


Truth:	  reader.ReadLine()
file://C:\iclr18_dataset\test_only\lean\Brokerages\Oanda\RestV20\Session\StreamSession.cs :61
true_ref: CalExp(SimMemAccExp(Nm(reader),Nm(read,line)),ArgLst()) predicted at: 1, tree predicted at: 1
environment UNKs: ['data,received', 'stream,reader', 'running,task', 'get,response,stream', 'start,session', 'get,session']
Known subtokens to predict: ['read', 'reader', 'line'], UNK-available: [], UNK-unavailable: []
hyps:
	(0.456): CalExp(SimMemAccExp(Nm(reader),Nm(read,line)),ArgLst())
	(0.023): CalExp(SimMemAccExp(Nm(reader),Nm(read,line)),ArgLst(),ArgLst())
	(0.010): CalExp(Nm(get,line),ArgLst())
	(0.010): CalExp(Nm(get,session),ArgLst())
	(0.005): CalExp(Nm(find,line),ArgLst())

------------------------------------------------------------------------------------

        /// <summary>
        /// Event - v3.0 DATA EVENT HANDLER: (Pattern) Basic template for user to override for receiving all subscription data in a single event
        /// </summary>
        /// <code>
        /// TradeBars bars = slice.Bars;
        /// Ticks ticks = slice.Ticks;
        /// TradeBar spy = slice["SPY"];
        /// List{Tick} aaplTicks = slice["AAPL"]
        /// Quandl oil = slice["OIL"]
        /// dynamic anySymbol = slice[symbol];
        /// DataDictionary{Quandl} allQuandlData = slice.Get{Quand}
        /// Quandl oil = slice.Get{Quandl}("OIL")
        /// </code>
        /// <param name="slice">The current slice of data keyed by symbol string</param>
public virtual void OnData(Slice slice)
{
    // as a default implementation, let's look for and call OnData(Slice) just in case a user forgot to use the override keyword
    if (!_checkedForOnDataSlice)
    {
        _checkedForOnDataSlice = true;
        
        var method = GetType().GetMethods()
            .Where(x => x.Name == "OnData")
            .Where(x => x.DeclaringType != typeof(QCAlgorithm))
            .Where(x => x.GetParameters().Length == 1)
            .FirstOrDefault(x => x.GetParameters()[0].ParameterType == typeof (Slice));

        if (method == null)
        {
            return;
        }

        var self = Expression.Constant(this);
        var parameter = Expression.Parameter(typeof (Slice), "data");
        var call = Expression.Call(self, method, parameter);
        var lambda = Expression.Lambda<Action<Slice>>(call, parameter);
        _onDataSlice =  !!! lambda.Compile() !!! ;
    }
    // if we have it, then invoke it
    if (_onDataSlice != null)
    {
        _onDataSlice(slice);
    }
}


Truth:	  lambda.Compile()
file://C:\iclr18_dataset\test_only\lean\Algorithm\QCAlgorithm.cs :636
true_ref: CalExp(SimMemAccExp(Nm(lambda),Nm(compile)),ArgLst()) predicted at: 1, tree predicted at: 1
environment UNKs: ['qc', 'on,data,slice', 'checked,for,on,data,slice', 'on,data', 'first,or,default', 'parameter,type', 'get,parameters', 'get,methods', 'declaring,type', 'qc,algorithm', 'get,type']
Known subtokens to predict: ['compile', 'lambda'], UNK-available: [], UNK-unavailable: []
hyps:
	(0.085): CalExp(SimMemAccExp(Nm(lambda),Nm(compile)),ArgLst())
	(0.044): CalExp(SimMemAccExp(Nm(lambda),Nm(compile)),ArgLst(),ArgLst())
	(0.034): LogNotExp(Nm(checked,for,on,data,slice))
	(0.027): LogNotExp(Nm(method))
	(0.002): CalExp(SimMemAccExp(Nm(lambda,store),Nm(execute)),ArgLst())

------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------
------------------------------------------------------------------------------------

==> examples/csharp_examples.txt <==
Groundtruth: years [ 0 ]
  @1 Prob. 0.055: ( years + SymbolUpper )
  @2 Prob. 0.047: ( years + SymbolLower )
  @3 Prob. 0.028: years [ builderSize ]
  @4 Prob. 0.015: ( years + builderSize )
  @5 Prob. 0.002: ( years + SymbolUpper + SymbolLower )

  file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Text\CopyrightInfo.cs :178
true_ref: EleAccExp(Nm(years),BracArgLst(Arg(IntExp(0)))) predicted at: 1, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['years', '0'], UNK-available: [], UNK-unavailable: []
hyps: 
	EleAccExp(Nm(years),BracArgLst(Arg(IntExp(0))))
	EleAccExp(Nm(years),BracArgLst(Arg(IntExp(1))))
	CalExp(SimMemAccExp(Nm(years),Nm(trim)),ArgLst())
	CalExp(SimMemAccExp(Nm(years),Nm(replace)),ArgLst(Arg(StrExp(<))))
	CalExp(SimMemAccExp(Nm(years),Nm(replace)),ArgLst(Arg(StrExp(.))))

------------------------------------------------------------------------------------------------------------------------------

Groundtruth: years [ i ]
  @1 Prob. 0.114: years [ i ]
  @2 Prob. 0.104: ( years + i )
  @3 Prob. 0.022: ( i + 1 )
  @4 Prob. 0.012: ( years * 397 )
  @5 Prob. 0.010: ( years * 4 )

  file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Text\CopyrightInfo.cs :184
true_ref: EleAccExp(Nm(years),BracArgLst(Arg(Nm(i)))) predicted at: 1, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['years', 'i'], UNK-available: [], UNK-unavailable: []
hyps: 
	EleAccExp(Nm(years),BracArgLst(Arg(Nm(i))))
	EleAccExp(Nm(years),BracArgLst(Arg(IntExp(0))))
	MinusExp(Nm(years),IntExp(1))
	EleAccExp(Nm(years),BracArgLst(Arg(PostIncExp(Nm(i)))))
	EleAccExp(Nm(years),BracArgLst(Arg(PreIncrementExpression(Nm(i)))))


------------------------------------------------------------------------------------------------------------------------------

Groundtruth: value . Trim ( )
  @1 Prob. 0.089: value + %UNK%
  @2 Prob. 0.048: value + maximumLength
  @3 Prob. 0.044: value . Substring ( 0 , maximumLength )
  @4 Prob. 0.003: value . Replace ( %UNK% , Copyright )
  @5 Prob. 0.002: value . Replace ( %UNK% , Heading )

  file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Text\HelpText.cs :638
true_ref: CalExp(SimMemAccExp(Nm(value),Nm(trim)),ArgLst()) predicted at: 2, tree predicted at: 2
environment UNKs: []
Known subtokens to predict: ['value', 'trim'], UNK-available: [], UNK-unavailable: []
hyps: 
	CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(IntExp(1))))
	CalExp(SimMemAccExp(Nm(value),Nm(trim)),ArgLst())
	CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(Nm(maximum,length))))
	CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(CalExp(SimMemAccExp(Nm(value),Nm(index,of)),ArgLst(Arg(CharLitExp(' ')))))))
	CalExp(SimMemAccExp(Nm(value),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(CalExp(SimMemAccExp(Nm(value),Nm(index,of)),ArgLst(Arg(CharLitExp(/)))))))

	------------------------------------------------------------------------------------------------------------------------------

	Groundtruth: i < 0
  @1 Prob. 0.150: i == 0
  @2 Prob. 0.124: i == bound
  @3 Prob. 0.100: i < bound
  @4 Prob. 0.083: i > 0
  @5 Prob. 0.074: i >= 0

  file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Infrastructure\StringBuilderExtensions.cs :109
true_ref: LsExp(Nm(i),IntExp(0)) predicted at: 2, tree predicted at: 2
environment UNKs: []
Known subtokens to predict: ['i', '0'], UNK-available: [], UNK-unavailable: []
hyps: 
	EqExp(Nm(c),IntExp(0))
	LsExp(Nm(i),IntExp(0))
	LsExp(Nm(c),IntExp(0))
	GtExp(Nm(i),IntExp(0))
	EqExp(Nm(c),IntExp(1))

	------------------------------------------------------------------------------------------------------------------------------
	Groundtruth: n < 0
  @1 Prob. 0.252: n < 0
  @2 Prob. 0.171: n == 0
  @3 Prob. 0.127: n > 0
  @4 Prob. 0.077: n < 3
  @5 Prob. 0.073: n <= 0

  file://C:\iclr18_dataset\test_only\lean\Common\Securities\Future\FuturesExpiryUtilityFunctions.cs :34
true_ref: LsExp(Nm(n),IntExp(0)) predicted at: 1, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['n', '0'], UNK-available: [], UNK-unavailable: []
hyps: 
	LsExp(Nm(n),IntExp(0))
	EqExp(Nm(n),IntExp(0))
	GtExp(Nm(n),IntExp(0))
	LogOrExp(LsExp(Nm(n),IntExp(0)),LsExp(Nm(n),IntExp(0)))
	LogOrExp(LsExp(Nm(n),IntExp(0)),GtExp(Nm(n),IntExp(0)))

	------------------------------------------------------------------------------------------------------------------------------
Groundtruth: data != 0
  @1 Prob. 0.027: ! StrikeDefaultScaleExpanded
  @2 Prob. 0.021: data == StrikeDefaultScaleExpanded
  @3 Prob. 0.020: data == %UNK%
  @4 Prob. 0.018: data == 0
  @5 Prob. 0.018: data == StrikeScaleOffset
Groundtruth: fields [ 2 ]

file://C:\iclr18_dataset\test_only\lean\Common\SecurityIdentifier.cs :474
true_ref: NotEqualsExpression(Nm(data),IntExp(0)) predicted at: 3, tree predicted at: 3
environment UNKs: []
Known subtokens to predict: ['data', '0'], UNK-available: [], UNK-unavailable: []
hyps: 
	EqExp(Nm(data),IntExp(0))
	LogNotExp(Nm(data))
	NotEqualsExpression(Nm(data),IntExp(0))
	EqExp(Nm(data),IntExp(10))
	EqExp(Nm(data),CharLitExp(' '))
------------------------------------------------------------------------------------------------------------------------------

Groundtruth: path . Substring ( dot + 1 )
  @1 Prob. 0.220: path [ dot ]
  @2 Prob. 0.073: path . Substring ( i )
  @3 Prob. 0.023: path . Substring ( 0 , dot )
  @4 Prob. 0.014: path . Substring ( i , dot )
  @5 Prob. 0.005: path . Replace ( %UNK% , %UNK% )

file://C:\iclr18_dataset\test_only\lean\Configuration\Config.cs :329
true_ref: CalExp(SimMemAccExp(Nm(path),Nm(substring)),ArgLst(Arg(PlusExp(Nm(dot),IntExp(1))))) predicted at: 3, tree predicted at: 3
environment UNKs: ['environments', '.environments.']
Known subtokens to predict: ['path', 'dot', 'substring', '1'], UNK-available: [], UNK-unavailable: []
hyps: 
	CalExp(SimMemAccExp(Nm(path),Nm(substring)),ArgLst(Arg(Nm(dot))))
	CalExp(SimMemAccExp(Nm(path),Nm(substring)),ArgLst(Arg(IntExp(0))))
	CalExp(SimMemAccExp(Nm(path),Nm(substring)),ArgLst(Arg(PlusExp(Nm(dot),IntExp(1)))))
	CalExp(SimMemAccExp(Nm(path),Nm(substring)),ArgLst(Arg(IntExp(0)),Arg(Nm(dot))))
	CalExp(SimMemAccExp(Nm(path),Nm(substring)),ArgLst(Arg(PlusExp(Nm(dot),IntExp(1))),Arg(Nm(dot))))

------------------------------------------------------------------------------------------------------------------------------
Groundtruth: groupIndex == groupSize
  @1 Prob. 0.184: groupIndex == 0
  @2 Prob. 0.131: groupIndex == 1
  @3 Prob. 0.127: groupIndex == groupSize
  @4 Prob. 0.047: groupIndex == - 1
  @5 Prob. 0.046: groupIndex > 0

file://C:\iclr18_dataset\test_only\commandline\src\CommandLine\Infrastructure\EnumerableExtensions`1.cs :57
true_ref: EqExp(Nm(group,index),Nm(group,size)) predicted at: 4, tree predicted at: 4
environment UNKs: []
Known subtokens to predict: ['group', 'size', 'index'], UNK-available: [], UNK-unavailable: []
hyps: 
	GtEqExp(Nm(group,index),IntExp(0))
	LogNotExp(Nm(group,index))
	EqExp(Nm(group,index),IntExp(0))
	EqExp(Nm(group,index),Nm(group,size))
	GtExp(Nm(group,index),IntExp(0))
------------------------------------------------------------------------------------------------------------------------------
Groundtruth: Source . GetHashCode ( )
  @1 Prob. 0.969: Source . GetHashCode ( )
  @2 Prob. 0.003: Source . GetHashCode ( ) . GetHashCode ( )
  @3 Prob. 0.001: Source . StartsWith ( %UNK% ) . GetHashCode ( )
  @4 Prob. 0.001: Source . IndexOf ( %UNK% )
  @5 Prob. 0.001: Source + %UNK% . GetHashCode ( )

file://C:\iclr18_dataset\test_only\lean\Common\Data\SubscriptionDataSource.cs :104
true_ref: CalExp(SimMemAccExp(Nm(source),Nm(get,hash,code)),ArgLst()) predicted at: 1, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['source', 'code', 'hash', 'get'], UNK-available: [], UNK-unavailable: []
hyps: 
	CalExp(SimMemAccExp(Nm(source),Nm(get,hash,code)),ArgLst())
	CalExp(SimMemAccExp(Nm(source,name),Nm(get,hash,code)),ArgLst())
	CalExp(SimMemAccExp(Nm(source,id),Nm(get,hash,code)),ArgLst())
	CalExp(SimMemAccExp(Nm(source,key,name),Nm(get,hash,code)),ArgLst())
	LogNotExp(Nm(code))

------------------------------------------------------------------------------------------------------------------------------
line 4874 in ours_best.txt

Groundtruth: count < 0
  @1 Prob. 0.126: count == %UNK%
  @2 Prob. 0.069: count == Multiple
  @3 Prob. 0.042: count == 0
  @4 Prob. 0.029: count == Single
  @5 Prob. 0.026: count == ""

  file://C:\iclr18_dataset\test_only\humanizer\src\Humanizer\Localisation\ResourceKeys.Common.cs :14
true_ref: LsExp(Nm(count),IntExp(0)) predicted at: 2, tree predicted at: 2
environment UNKs: []
Known subtokens to predict: ['count', '0'], UNK-available: [], UNK-unavailable: []
hyps: 
	EqExp(Nm(count),IntExp(0))
	LsExp(Nm(count),IntExp(0))
	LogOrExp(LsExp(Nm(count),IntExp(0)),GtExp(Nm(count),IntExp(59)))
	LogOrExp(LsExp(Nm(count),IntExp(0)),ParenExp(GtExp(Nm(count),IntExp(59))))
	LogOrExp(LsExp(Nm(count),IntExp(0)),ParenExp(GtExp(Nm(count),Nm(h))))

------------------------------------------------------------------------------------------------------------------------------

Groundtruth: days > 0
  @1 Prob. 0.249: days == 0
  @2 Prob. 0.072: days == - 1
  @3 Prob. 0.057: days < 0
  @4 Prob. 0.041: days >= 0
  @5 Prob. 0.027: days == seconds


file://C:\iclr18_dataset\test_only\humanizer\src\Humanizer\DateTimeHumanizeStrategy\DateTimeHumanizeAlgorithms.cs :51
true_ref: GtExp(Nm(days),IntExp(0)) predicted at: 3, tree predicted at: 3
environment UNKs: ['humanize', '365', 'tense', '366']
Known subtokens to predict: ['days', '0'], UNK-available: [], UNK-unavailable: []
hyps: 
	EqExp(Nm(days),IntExp(0))
	LsEqExp(Nm(days),IntExp(0))
	GtExp(Nm(days),IntExp(0))
	LogNotExp(Nm(max))
	LogAndExp(LsEqExp(Nm(days),Nm(precision)),Nm(max,base,precision))
------------------------------------------------------------------------------------------------------------------------------

Groundtruth: word . Substring ( 1 )
  @1 Prob. 0.156: word . CombineWith ( %UNK% )
  @2 Prob. 0.035: word + %UNK%
  @3 Prob. 0.022: word . Replace ( %UNK% , %UNK% )
  @4 Prob. 0.018: word [ 1 ]
  @5 Prob. 0.004: word . Replace ( %UNK% , %UNK% )

  file://C:\iclr18_dataset\test_only\humanizer\src\Humanizer\InflectorExtensions.cs :84
true_ref: CalExp(SimMemAccExp(Nm(word),Nm(substring)),ArgLst(Arg(IntExp(1)))) predicted at: 3, tree predicted at: 1
environment UNKs: ['camelize', 'pascalize']
Known subtokens to predict: ['word', 'substring', '1'], UNK-available: [], UNK-unavailable: []
hyps: 
	CalExp(SimMemAccExp(Nm(input),Nm(substring)),ArgLst(Arg(IntExp(1))))
	CalExp(SimMemAccExp(Nm(input),Nm(substring)),ArgLst(Arg(Nm(word))))
	CalExp(SimMemAccExp(Nm(word),Nm(substring)),ArgLst(Arg(IntExp(1))))
	CalExp(SimMemAccExp(Nm(input),Nm(substring)),ArgLst(Arg(CalExp(SimMemAccExp(Nm(word),Nm(last,index,of)),ArgLst(Arg(CharLitExp(/)))))))
	CalExp(SimMemAccExp(Nm(input),Nm(substring)),ArgLst(Arg(PlusExp(CalExp(SimMemAccExp(Nm(input),Nm(last,index,of)),ArgLst(Arg(CharLitExp(.)))),IntExp(1)))))
------------------------------------------------------------------------------------------------------------------------------

file://C:\iclr18_dataset\test_only\lean\Common\Data\DynamicData.cs :48
true_ref: CalExp(SimMemAccExp(Nm(name),Nm(to,lower)),ArgLst()) predicted at: 4, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['to', 'lower', 'name'], UNK-available: [], UNK-unavailable: []
hyps: 
	CalExp(SimMemAccExp(Nm(name),Nm(trim)),ArgLst())
	CalExp(SimMemAccExp(Nm(name),Nm(get,value)),ArgLst())
	CalExp(SimMemAccExp(Nm(name),Nm(has,value)),ArgLst())
	CalExp(SimMemAccExp(Nm(name),Nm(to,lower)),ArgLst())
	CalExp(SimMemAccExp(Nm(name),Nm(replace)),ArgLst(Arg(StrExp(<))))

Groundtruth: name . ToLower ( )
  @1 Prob. 0.106: name . Trim ( )
  @2 Prob. 0.071: name + %UNK%
  @3 Prob. 0.035: name . Replace ( %UNK% , %UNK% )
  @4 Prob. 0.023: name . Replace ( %UNK% , "" )
  @5 Prob. 0.010: name . Replace ( %UNK% , %UNK% )
------------------------------------------------------------------------------------------------------------------------------
file://C:\iclr18_dataset\test_only\lean\Common\Util\LinqExtensions.cs :172
true_ref: MinusExp(Nm(middle),IntExp(1)) predicted at: 1, tree predicted at: 1
environment UNKs: []
Known subtokens to predict: ['middle', '1'], UNK-available: [], UNK-unavailable: []
hyps: 
	MinusExp(Nm(middle),IntExp(1))
	PlusExp(Nm(comparison),IntExp(1))
	MinusExp(Nm(comparison),IntExp(1))
	MinusExp(Nm(middle),IntExp(2))
	PlusExp(Nm(comparison),Nm(substring))

Groundtruth: middle - 1
  @1 Prob. 0.120: middle + comparisonResult
  @2 Prob. 0.107: middle + 1
  @3 Prob. 0.067: middle - 1
  @4 Prob. 0.061: middle / 2
  @5 Prob. 0.043: middle & %UNK%
------------------------------------------------------------------------------------------------------------------------------
file://C:\iclr18_dataset\test_only\lean\ToolBox\IQFeed\IQFeedDataQueueUniverseProvider.cs :582
true_ref: CalExp(SimMemAccExp(Nm(ticker),Nm(get,hash,code)),ArgLst()) predicted at: 1, tree predicted at: 1
environment UNKs: ['ticker']
Known subtokens to predict: ['code', 'hash', 'get'], UNK-available: ['ticker'], UNK-unavailable: []
hyps: 
	CalExp(SimMemAccExp(Nm(ticker),Nm(get,hash,code)),ArgLst())
	CalExp(SimMemAccExp(Nm(code),Nm(get,hash,code)),ArgLst())
	EleAccExp(Nm(hash),BracArgLst(Arg(IntExp(1))))
	CalExp(SimMemAccExp(Nm(method),Nm(get,hash,code)),ArgLst())
	CalExp(SimMemAccExp(Nm(ticker,value),Nm(get,hash,code)),ArgLst())

Groundtruth: Ticker . GetHashCode ( )
  @1 Prob. 0.244: Ticker ++
  @2 Prob. 0.046: Ticker + columnSymbol
  @3 Prob. 0.041: Ticker - columnSymbol
  @4 Prob. 0.017: Ticker * columnSymbol
  @5 Prob. 0.016: Ticker * %UNK%

  
------------------------------------------------------------------------------------------------------------------------------
Groundtruth: i < 5
  @1 Prob. 0.316: i < 10
  @2 Prob. 0.262: i < %UNK%
  @3 Prob. 0.108: i < i
  @4 Prob. 0.060: i < 8
  @5 Prob. 0.058: i < 100

  file://C:\iclr18_dataset\test_only\lean\Tests\Engine\DataFeeds\LiveTradingDataFeedTests.cs :253
true_ref: LsExp(Nm(i),IntExp(5)) predicted at: 4, tree predicted at: 1
environment UNKs: ['bridge', 'start:', 'end:', 'spool', '(ms):', 'zones', 'york', 'rounding']
Known subtokens to predict: ['i', '5'], UNK-available: [], UNK-unavailable: []
hyps: 
	LsExp(Nm(i),IntExp(100))
	PostIncExp(Nm(i))
	LsExp(Nm(i),IntExp(2))
	LsExp(Nm(i),IntExp(5))
	LsExp(Nm(i),IntExp(8))

